A posteriori error estimates for an optimal control problem with a bilinear state equation

We propose and analyze a posteriori error estimators for an optimal control problem that involves an elliptic partial differential equation as state equation and a control variable that enters the state equation as a coefficient; pointwise constraints on the control variable are considered as well. We consider two different strategies to approximate optimal variables: a fully discrete scheme in which the admissible control set is discretized with piecewise constant functions and a semi-discrete scheme where the admissible control set is not discretized; the latter scheme being based on the so-called variational discretization approach. We design, for each solution technique, an a posteriori error estimator and show, in two and three dimensional Lipschitz polygonal/polyhedral domains (not necessarily convex), that the proposed error estimator is reliable and efficient. We design, based on the devised estimators, adaptive strategies that deliver optimal experimental rates of convergence for the performed numerical examples.

==> Figures/data_plot/3D/errors_adap.txt <==
43
22 0.1666666666666667 0.1166025461490842 0.2457779521924995 0.3190309284852578
28 0.1324398092913643 0.09471012121826725 0.241017038095006 0.290859971117377
48 0.1324394710410779 0.1488883664380507 0.2395223727578128 0.3115749126642972
70 0.1195784481722841 0.149069339266004 0.2396296959435403 0.3065013284710006
90 0.11582248539509 0.1497136159021336 0.2397400013554297 0.3054574981228794
150 0.1092215506256034 0.1464928510480213 0.2397307584551125 0.3014304879714435
278 0.09694636994513139 0.1104571004996922 0.2392182468086627 0.2807574385524765
366 0.09500317512728591 0.1044581089838276 0.2125926224768262 0.2552111340602469
624 0.08507662177715627 0.101629345355124 0.200004316138268 0.2399339114928538
838 0.07648248217526668 0.09930028048045536 0.1789207139101332 0.2184553447487583
1090 0.0755131910027302 0.09692036113820097 0.1612066660244497 0.2026903736966622
2402 0.06139141019599729 0.09126084827153902 0.1224215531620818 0.1645736441588096
2688 0.06118276809554586 0.09002902229767884 0.1196414194747281 0.1617486482838022
3198 0.05892162955535225 0.08774578342450182 0.1099688006620158 0.152526122540632
4566 0.05761316410082857 0.08510187744795222 0.1036896272816803 0.1459902223735859
6110 0.05359744205729499 0.08161483792973107 0.09174004217629689 0.1339772477097887
8800 0.04851072464388362 0.07741349433793883 0.07680020208518107 0.1193499499430537
10796 0.04074966547391467 0.07567075394932317 0.06875567556854818 0.1100633506776094
16272 0.03614725749516279 0.06947647884726514 0.05865284608349342 0.09784560128656808
19838 0.03524307228143597 0.06700280123915221 0.05562671224945737 0.09394562594081636
26634 0.03332529692977996 0.06234277134379795 0.04719792765609829 0.08499906428492825
39286 0.02938581651933272 0.05743163963105916 0.04075068987891874 0.07630555791570851
50760 0.02468696172589281 0.05185351480147905 0.03527340968217723 0.06739767434511089
58836 0.02288204251570108 0.04925334534387555 0.03208982673974141 0.06308119273951661
71994 0.02109736693335395 0.04670122517210762 0.03067706810617499 0.05972592261059995
78432 0.02058141402975279 0.04555249062055646 0.03025509038734482 0.05842939756275427
81289 0.02041432740884774 0.04495132749853378 0.03003905328191551 0.05779023558967233
105239 0.01921090274605607 0.04034389240431443 0.0266505662771878 0.05202827232903379
129444 0.01841172050593516 0.03719438307403231 0.02437649993425895 0.04813135499122646
131978 0.01837782396347582 0.03657276000238908 0.02426876834083407 0.04758449647317839
169107 0.01721022911500348 0.03383713982927508 0.0216795199804362 0.04371665134246858
179456 0.01696435763326716 0.03289743663958063 0.02108991082403242 0.04260064677830903
248581 0.01520903865501888 0.02982015351660276 0.01901002942308448 0.03849594304897792
300451 0.01400435984957058 0.02797650565657197 0.0181339826127549 0.03616141989673753
304711 0.0139179220798086 0.02766118712340411 0.01807853775727051 0.03585642697671725
327198 0.01344208019955894 0.0269583148030472 0.01756531293314348 0.0348709115962119
394380 0.01217158045987299 0.02465626621095754 0.01548035571756784 0.03155503521625675
395383 0.01215291574648252 0.0245848652873726 0.01547067228202048 0.03148730955793203
438093 0.01153471945862532 0.02292408025716538 0.0148149306512737 0.02963183050080096
441067 0.01150768712811592 0.02265446762009834 0.01477995901546052 0.02939556011861964
504416 0.01098599170310472 0.02111197798868195 0.01433098737746507 0.02778101559533668
510580 0.01093353413582501 0.02069943401492005 0.01429031339459277 0.02742666210374419
551985 0.0106760437765914 0.02004309951873173 0.01407465752191571 0.02671703077433378


==> Figures/data_plot/3D/errors_unif.txt <==
13
22 0.1666666666666667 0.1166025461490842 0.2457779521924995 0.3190309284852578
34 0.132439520464726 0.14400632704357 0.2391726653971175 0.3090009913943121
58 0.1324394738184146 0.1488883035038936 0.2395150119691343 0.311569225219919
118 0.1158227492043608 0.1119652417517021 0.2403524835749432 0.2893448478103882
251 0.100691050069439 0.1112166950554545 0.2405376588676845 0.2834893404639595
568 0.07709523770146913 0.1069171432265333 0.2127924542849229 0.2503109661852034
1400 0.06357414317315972 0.09975791485512216 0.1695458050435794 0.2067343543398597
3554 0.04815236237120692 0.093592796328547 0.1207958753653806 0.160218304297023
9614 0.03541131575760297 0.08849948999283025 0.09419626364001593 0.1340114065906895
25802 0.02859553669251939 0.08155670425272328 0.07077045217441845 0.1117034360629566
71487 0.02083409293879747 0.07455386062883963 0.0535766750262609 0.09414243288823837
203130 0.01564867952959075 0.06643095204447333 0.04137382949812415 0.07981069056144544
588554 0.01238895785689933 0.05789222873924692 0.03086313192766222 0.06676473124009111


==> Figures/data_plot/3D/errors_unif_var.txt <==
150
16 0.1666666666666667 0.1166025461490842 0.2457779521924995 0.3190309284852578
20 0.1324395204658083 0.1440063270435162 0.2391726653971175 0.309000991394751
30 0.1324394738194933 0.1488883035038414 0.2395150119691343 0.3115692252203526
58 0.1158227489112266 0.1119652418195959 0.2403474075588181 0.2893406311967232
100 0.1006908143134267 0.1112167401951627 0.2379833173975877 0.2813251903870328
216 0.07709447790260351 0.1069173081162606 0.2078594439895242 0.2461308955688753
466 0.06357296935535628 0.09975796901676812 0.1618126579591975 0.2004407919831385
1118 0.04815131253048218 0.0935928205082337 0.1128270321045391 0.1542987495821445
2838 0.03541065079173573 0.08849948106849836 0.08711780642311946 0.1291339790096467
7388 0.02859518427908246 0.08155669898184943 0.06340429164101066 0.107188077281333
19952 0.02083388284352599 0.07455385664586242 0.04628762041585778 0.09019352537112685
55600 0.01564854926998309 0.06643094978341117 0.03393324058719013 0.07621950537840896
159290 0.01238889059388061 0.05789222791190823 0.02377743731103478 0.06379938234678811


==> Figures/data_plot/3D/errors_var.txt <==
150
16 0.1666666666666667 0.1166025461490842 0.2457779521924995 0.3190309284852578
18 0.1324398092924677 0.09471012121818549 0.241017038095006 0.2908599711178528
26 0.1324394710421565 0.1488883664379985 0.2395223727578128 0.3115749126647307
34 0.1195784481476347 0.1490693392727081 0.2396291940606707 0.3065009360813844
42 0.115822485105496 0.1497136159527813 0.2397349364193116 0.3054535228109853
66 0.1092215491975152 0.1464928512637813 0.2397085985693126 0.3014128638737262
104 0.09694616505713172 0.1104571395415545 0.2368765925058694 0.2787648806291402
126 0.09500253980984473 0.1044582264412219 0.2062801538781923 0.2499770099940741
210 0.08507578937657753 0.101629422272607 0.1927162127767392 0.2338930697488087
274 0.07648143543253554 0.09930035693445374 0.1704684768380926 0.2115879780342691
346 0.07551201007064953 0.09692046428821705 0.1511284017076193 0.1947702078487698
702 0.06139046447452216 0.0912608963417047 0.1121946674843325 0.157114556109257
778 0.0611818244508569 0.09002907476133878 0.1089637423716982 0.1540180090027267
930 0.0589207280086986 0.08774583545074682 0.09776042885844891 0.1439725157056458
1330 0.05761232354079183 0.08510192510033839 0.09112535907977545 0.1373511869150409
1742 0.05359665721245203 0.08161488527723652 0.07724108830049627 0.1244980999253026
2442 0.04851013839294337 0.07741353036883868 0.06235617287226158 0.1106091339191524
3006 0.04074912496868476 0.07567077550772212 0.05326706415701682 0.1011134885935665
4538 0.03614682270557051 0.06947649659731019 0.04105229447435952 0.08842435893323475
5496 0.03524266623198589 0.06700281799855345 0.03817386205405714 0.08478600643389581
7274 0.03338553181386151 0.06235539904291415 0.03189446051646086 0.07758895627556475
10656 0.0293483481247536 0.05742298313540382 0.0247921834579687 0.06908962939858758
14078 0.02469004860361244 0.05167224230293768 0.01875249091146639 0.06026006173284986
16726 0.02278080765861841 0.0488675350460895 0.01614031057219254 0.05628064324815933
20100 0.02111283782939191 0.04665420101246384 0.01440646637302331 0.05319692347005262
21788 0.02058281324611778 0.04555017145115178 0.01376301648169747 0.05184487383560076
22598 0.02041618549046454 0.04496445921886348 0.01347860390703755 0.05118882677019175
28796 0.0192475041858087 0.04034575211472622 0.01067438577255713 0.04595855353149214
35026 0.01841278674812324 0.0371700079630591 0.00927171573578852 0.04250417533008973
35692 0.01837249345303022 0.03657946778510186 0.009097179749256775 0.0419328589356036
45160 0.01723118995118528 0.03385072000556129 0.008128553545564507 0.03884402830258269
48000 0.01699266562075095 0.03290848462670626 0.007789648167193092 0.03784702978958149
67398 0.01517913025137277 0.02976389703617641 0.006222808687259607 0.03398556914230634
81400 0.01395963158284032 0.02797181612467715 0.005470663028887231 0.03173676047136846
82652 0.01389498489436322 0.02765970177254631 0.005398744981936465 0.03142095088855154
91544 0.01319680929497016 0.02667742478636788 0.004985433187703112 0.03017772875597462
95880 0.01286543363203727 0.02604643092729356 0.004730791628754315 0.02943325221624892
99920 0.0126467635221999 0.02538757488084461 0.004512199164040115 0.02871984552905713
101376 0.01257565646934352 0.02504680192484933 0.004423317376262019 0.02837349394961289
119032 0.01154906081576036 0.02296479110105282 0.003687827116084358 0.02596849061611501
119680 0.01152989797480405 0.02277828896983205 0.003654502760694334 0.0257903932915046
139482 0.01094721828491365 0.02102217529240058 0.003250687175884358 0.02392363704200145
143802 0.01082857905623921 0.02049082549500497 0.003164104297094172 0.0233911010823958
153060 0.01062702026139343 0.01989916105151317 0.00305292630118122 0.02276467722570583
160440 0.01045055597774124 0.01940323337359741 0.002953269308086051 0.02223558825847139
162116 0.01039045165034449 0.01913459310839067 0.002919703002366205 0.02196858676710553
181268 0.01018889957131968 0.0184571772720083 0.00273915031518652 0.02125991561069715
186388 0.01009998224308274 0.01818088327050246 0.002682139830640697 0.02097017004884157
229662 0.009760974574446381 0.01728076027224391 0.002444297133063942 0.01999689697689261
230304 0.009744058816059605 0.01719213327073058 0.002438311385446212 0.01991134076404165
272870 0.009484811762232252 0.01643535294874015 0.002317134807649494 0.01911678828756185
273042 0.009480230063670696 0.01641380326088456 0.002316083851963722 0.01909586195898152
292608 0.009322844450704996 0.01602832914219834 0.002274198724262255 0.01868140100688708
293020 0.009321629607339302 0.01597950081685781 0.002273418147337129 0.01863882117959786
328582 0.009061163586639442 0.01555469577288448 0.002216594816427901 0.01813743473347446
344742 0.008911578574431922 0.01529794020234381 0.002175823608741172 0.01783752829007193
372318 0.008701593614555405 0.01495137845126705 0.002093033774740381 0.0174253332653378
424716 0.008290462820949862 0.01441716460873524 0.001898033502874624 0.0167388452504632
429248 0.008230841138529506 0.01434757115219704 0.001882878542968076 0.01664766576498447
555062 0.007486370544916201 0.01332811542750398 0.001558909544607041 0.01536602107745937
558630 0.007452005129870248 0.01326623768809227 0.001547933940125829 0.01529449385679584
696634 0.006723303105459554 0.01238574021908859 0.001303431759468821 0.01415303146941399


==> Figures/data_plot/3D/estimators_adap.txt <==
43
22 1.602381038740005 2.515155863895553 0 2.982219645331591
28 1.506458823121915 11.11790447474541 0 11.21950168658688
48 1.3118120525028 7.081547870276657 0 7.202025485938762
70 1.071064269575037 5.207362219681891 3.617850873774499e-05 5.316370938698644
90 0.9880459868993952 4.459616467774062 0.0001868206427491953 4.567758087593032
150 0.9522320453585806 3.794353101158039 0.0005186162689323683 3.912015029807307
278 0.7604519531794448 3.605987298406364 0.009404990885707341 3.6853113875514
366 0.7107832371426598 3.009367753713084 0.02865919495844606 3.092301478954923
624 0.6415206655910245 2.306290478157399 0.03413677832215565 2.394094787942627
838 0.5850959992401554 1.927301307024905 0.04090620320075277 2.014572156525312
1090 0.564815737957939 1.656224085768344 0.04919535611182551 1.750575683364511
2402 0.4498948126369668 1.370763244764666 0.04760177493615098 1.44348991843119
2688 0.4473205148831071 1.195113633138308 0.04834637719591331 1.277000239364231
3198 0.4264109706177471 1.054796585931462 0.04770930212036542 1.138726627011351
4566 0.4115980749373894 0.9200399231799743 0.04649485776613873 1.008983749787811
6110 0.3818441350368798 0.8392293949067083 0.0454877260004834 0.9231359888739233
8800 0.3542065613267588 0.7305636485441099 0.04241394896740851 0.8130095176121975
10796 0.3050287668068704 0.6570024723930644 0.04358919615899757 0.7256685299309208
16272 0.2677652886420914 0.5558492558751101 0.04118301756608705 0.6183548220838446
19838 0.2560746148409056 0.4966586059842957 0.04036208192495899 0.5602437656248401
26634 0.2438655850249234 0.4458639858629425 0.03438533379081113 0.5093598616195083
39286 0.22095584128819 0.4043299886865581 0.03164763925470055 0.4618504050242226
50760 0.1973017819828066 0.3584598244795731 0.02945067668088738 0.4102301564932566
58836 0.1822766250870813 0.3357204722995888 0.02727198694007996 0.3829840268808294
71994 0.1660791251587639 0.3112169287378861 0.02687638851284498 0.3537804302191341
78432 0.1624213412965888 0.3024102512916162 0.02677496976288236 0.3443102542775117
81289 0.1608647745314484 0.2978163409399575 0.02668494555184292 0.3395351748126033
105239 0.1472929920665393 0.271692515084295 0.0241356777511536 0.3099912566593617
129444 0.1378388084239542 0.2533645700608294 0.02219818469883527 0.2892851566772278
131978 0.137473383620888 0.2509380016274602 0.02214619834515699 0.2869830412517466
169107 0.1295553024673453 0.2348121318670754 0.01978971334642012 0.2689106662512668
179456 0.1276898165944959 0.2301090447620771 0.01930052368503995 0.263869990635103
248581 0.1178204764052806 0.2095208822334408 0.01770575909167751 0.2410272985727125
300451 0.1118853522667287 0.1971922752823463 0.0170774466646671 0.2273648272434941
304711 0.1114673591392866 0.1955141105940535 0.01705146083073188 0.2257022195534009
327198 0.1083416307442362 0.1907571483093457 0.01661961188352891 0.2200054773922503
394380 0.09832776699303836 0.1788024096885466 0.01476051648759528 0.20458867104326
395383 0.09821191222267839 0.1784499181990417 0.01475624468732328 0.2042246306520172
438093 0.09371085188537323 0.1704710709851409 0.01422458542705781 0.1950498619186276
441067 0.09352274313790286 0.1696219644652608 0.01420269862202624 0.1942159389989416
504416 0.08790985252703663 0.1618431932243672 0.01384914860863015 0.1846974831489838
510580 0.08749931712638981 0.1605667226674879 0.01382504657292508 0.183381937056257
551985 0.08514037032705511 0.1565362512453621 0.01364244684579083 0.1787137291013785


==> Figures/data_plot/3D/estimators_unif.txt <==
13
22 1.897125203265649 2.515155863895553 0 3.150411569391198
34 1.740861442691706 9.168352475645365 0 9.332164040581537
58 1.326097213560374 7.034249972428963 0 7.158156640813993
118 1.047833713247015 6.930652726327018 0.0001873207715302266 7.009415292208775
251 0.8810667123163216 5.026508644718977 0.01031079584722847 5.103153340778374
568 0.6523555158929455 3.456518260268975 0.03076894068415149 3.517674363894366
1400 0.5366727005855386 2.398910094576876 0.04447837132125499 2.458610492723887
3554 0.4100752290148846 1.659109807092868 0.05492951137934841 1.709919383089075
9614 0.2976984958156084 1.28645964798802 0.04760136789074453 1.321313252237106
25802 0.2369463221313788 0.9858708745056597 0.04053490352063666 1.014755152326688
71487 0.175017272612023 0.7401259099047682 0.03383716301187741 0.761289932828228
203130 0.1300848038855552 0.5736539175926603 0.02781299882012329 0.5888755694327317
588554 0.1032228966756139 0.4551316682883279 0.02188065625006821 0.4672029162954358


==> Figures/data_plot/3D/estimators_var.txt <==
150
16 1.602381038740005 2.515155863895553 0 2.982219645331591
18 1.506458823416868 11.11790447474536 0 11.21950168662643
26 1.311812052788294 7.081547870276591 0 7.202025485990697
34 1.071064256748979 5.207362219451689 0 5.316370935766057
42 0.988045857614944 4.459616465702522 0 4.567758053784712
66 0.9522315333556989 3.794353092604521 0 3.912014862506844
104 0.7604039482399167 3.605986471338883 0 3.685288672000865
126 0.710666577450851 3.009363660317716 0 3.092137872790692
210 0.6413948731481572 2.306285298362404 0 2.393812703772647
274 0.5849554033361608 1.927294626903844 0 2.014109580629762
346 0.5646695743853615 1.656217058727081 0 1.749830470032778
702 0.4497910966293899 1.370759405812437 0 1.442668839072339
778 0.4472149128273595 1.195109074779253 0 1.276043447095319
930 0.4263037304624122 1.054791430911085 0 1.137681780345288
1330 0.4114936436397802 0.9200340764656112 0 1.007863939534436
1742 0.3817413307764794 0.8392241410201082 0 0.9219672458899683
2442 0.3541333271366793 0.7305600375537584 0 0.8118672193526765
3006 0.3049714241727853 0.6569997268092674 0 0.7243315612269197
4538 0.2677142076388663 0.5560955234092332 0 0.617181600606739
5496 0.25603214267018 0.4966556884777072 0 0.5587658999773958
7274 0.2446354331045348 0.4459091889112526 0 0.5086074123385694
10656 0.2209707951438452 0.4040844959375952 0 0.4605565895344914
14078 0.197990456664201 0.3566326975137361 0 0.4079057512048843
16726 0.18079446258555 0.3328737075321923 0 0.3788027756865399
20100 0.166263149830842 0.311029340974608 0 0.3526792961583828
21788 0.1624554105725457 0.302469117089693 0 0.3433355897912611
22598 0.1609627423244085 0.2978733452586276 0 0.3385816507611726
28796 0.1480170690286734 0.2716882837269953 0 0.3093922691961762
35026 0.1378575772278522 0.2532548202415316 0 0.2883447859329232
35692 0.1374763580415875 0.25095867940457 0 0.2861468290735796
45160 0.1302018813957527 0.234908108196995 0 0.2685783856077843
48000 0.1282496810696777 0.2302158959873526 0 0.2635286311954241
67398 0.1178246354129802 0.2092227612210548 0 0.2401183219230986
81400 0.1116520127691839 0.1972049482811256 0 0.2266185420083069
82652 0.1113439911145726 0.1955404303233355 0 0.2250189864174946
91544 0.106997441444659 0.1890771959208557 0 0.2172524763794323
95880 0.1045691097189781 0.1857780653994083 0 0.2131858069641756
99920 0.1029040599872267 0.1828538169317245 0 0.2098207900289107
101376 0.1023982247300715 0.1814501964117227 0 0.2083496345226545
119032 0.09369607173945368 0.1708714223842641 0 0.1948743103824239
119680 0.0935784196154771 0.1702439120791664 0 0.1942676252435014
139482 0.087523275753194 0.161147412642437 0 0.1833816032210464
143802 0.08659100443380746 0.1590737347516882 0 0.1811144807482457
153060 0.08487659990015775 0.1556293430298703 0 0.1772696522886016
160440 0.08345397668185182 0.1530069653066656 0 0.1742862520578446
162116 0.08305454082621383 0.1520954280961518 0 0.1732947662210386
181268 0.08105148050467061 0.1467167494790118 0 0.1676160704398196
186388 0.08028953666005353 0.1451862462444704 0 0.165907973876018
229662 0.07611855940734308 0.1362013955227966 0 0.1560283795615623
230304 0.07599128550250805 0.1359188219035219 0 0.1557196250315463
272870 0.07215697060172527 0.1285650148723158 0 0.1474299544039032
273042 0.07212772722115672 0.1284942098618694 0 0.1473538971392187
292608 0.0706060259961088 0.1254497185483163 0 0.143954307996721
293020 0.07059730681895358 0.1252968889640747 0 0.1438168631077923
328582 0.0686397651675245 0.1210438880613535 0 0.1391511415665086
344742 0.06774462695130506 0.1192126236337213 0 0.1371166806570445
372318 0.06628457157684915 0.116461205746445 0 0.1340031972493255
424716 0.06378503306634907 0.1122452672669531 0 0.1291027903149491
429248 0.06338003124695897 0.1118701147397926 0 0.1285766344743865
555062 0.05922851722260956 0.1030332108171934 0 0.1188438462171625
558630 0.05908523721172359 0.1026601539493175 0 0.1184490289756032
696634 0.05494633632538417 0.09531107891507783 0 0.1100150064288467

